ODExAI: A Comprehensive Object Detection Explainable AI Evaluation

Explainable Artificial Intelligence (XAI) techniques for interpreting object detection models remain in an early stage, with no established standards for systematic evaluation. This absence of consensus hinders both the comparative analysis of methods and the informed selection of suitable approaches. To address this gap, we introduce the Object Detection Explainable AI Evaluation (ODExAI), a comprehensive framework designed to assess XAI methods in object detection based on three core dimensions: localization accuracy, faithfulness to model behavior, and computational complexity. We benchmark a set of XAI methods across two widely used object detectors (YOLOX and Faster R-CNN) and standard datasets (MS-COCO and PASCAL VOC). Empirical results demonstrate that region-based methods (e.g., D-CLOSE) achieve strong localization (PG = 88.49%) and high model faithfulness (OA = 0.863), though with substantial computational overhead (Time = 71.42s). On the other hand, CAM-based methods (e.g., G-CAME) achieve superior localization (PG = 96.13%) and significantly lower runtime (Time = 0.54s), but at the expense of reduced faithfulness (OA = 0.549). These findings demonstrate critical trade-offs among existing XAI approaches and reinforce the need for task-specific evaluation when deploying them in object detection pipelines. Our implementation and evaluation benchmarks are publicly available at: https://github.com/Analytics-Everywhere-Lab/odexai.

==> sec/Archive/042025_New_Abstract.txt <==
Explainable artificial intelligence (XAI) techniques help interpret the predictions of machine learning models. While various methods have been proposed and applied in object detection, the absence of a clear consensus makes their evaluation and comparison difficult. This, in turn, complicates the selection of appropriate XAI techniques. In this study, we focus on evaluating XAI methods in object detection and discuss three key properties: localization, faithfulness, and complexity. To illustrate these aspects, we carry out experiments using standard object detection datasets. After fine-tuning two well-established detection models through transfer learning, we apply several novel XAI techniques and measure their performance across the selected criteria. Our results show that region-based approaches achieve strong localization and faithfulness but at the cost of higher complexity. In contrast, CAM-based methods perform well in localization and complexity but fall short in faithfulness. These findings reveal notable differences among methods, which emphasizes the need for task-specific evaluation. This work introduces EODEF (Explainable Object Detection Evaluation Framework), a structured evaluation system for explanation methods in object detection that helps researchers select approaches best aligned with their objectives.

As the application of Explainable Artificial Intelligence (XAI) methods for interpreting object detection models remains an emerging field, the absence of a clear consensus makes their evaluation and comparison difficult. This, in turn, complicates the selection of appropriate XAI techniques. In this study, we introduce EODEF (Explainable Object Detection Evaluation Framework), a structured evaluation system for XAI methods in object detection that helps researchers select approaches best aligned with their objectives: localization, faithfulness, and complexity. To illustrate these aspects, we carry out experiments by measuring several novel XAI methods across the selected criteria with two well-established object detection models using benchmark datasets. Our results show that region-based approaches achieve strong localization and faithfulness but at the cost of higher complexity. In contrast, class activation mapping (CAM)-based methods perform well in localization and complexity but fall short in faithfulness. These findings reveal notable differences among methods, which emphasize the need for task-specific evaluation. 

As the application of Explainable Artificial Intelligence (XAI) in object detection continues to evolve, the absence of standardized evaluation practices makes it difficult to compare methods and select appropriate techniques. To address this, we introduce EODEF (Explainable Object Detection Evaluation Framework), a structured evaluation system based on three key criteria: localization, faithfulness, and complexity. We evaluate several recent XAI methods using two established object detection models on benchmark datasets. Experimental results show that region-based approaches provide accurate localization and high faithfulness but require greater computational complexity. In contrast, methods based on class activation mapping (CAM) offer strong performance in localization with reduced complexity but exhibit limitations in faithfulness.  These findings highlight significant differences among existing techniques and underscore the importance of task-specific evaluation when selecting XAI methods.

As the application of Explainable Artificial Intelligence (XAI) in object detection continues to evolve, the absence of standardized evaluation practices makes it difficult to compare methods and select appropriate techniques. To address this, we introduce EODEF (Explainable Object Detection Evaluation Framework), a structured evaluation system based on three key criteria: localization, faithfulness, and complexity. We evaluate several recent XAI methods using two established object detection models on benchmark datasets. Experimental results show that region-based approaches provide accurate localization and high faithfulness but require greater computational complexity. In contrast, methods based on class activation mapping (CAM) offer strong performance in localization with reduced complexity but exhibit limitations in faithfulness.  These findings highlight significant differences among existing techniques and underscore the importance of task-specific evaluation when selecting XAI methods.

Explainable Artificial Intelligence (XAI) methods for interpreting object detection models remain an emerging area, with no established consensus on systematic evaluation. This lack of standardization complicates both the comparison of methods and the selection of suitable techniques. To address this, we introduce the Explainable Object Detection Evaluation Framework (EODEF), a structured system for assessing XAI methods in object detection. EODEF helps researchers identify approaches that align with specific evaluation goals, focusing on localization accuracy, faithfulness, and computational complexity. To demonstrate its utility, we evaluate several recent XAI methods across these criteria using two established object detection models and standard benchmark datasets. Results show that region-based methods provide strong localization and faithfulness but incur higher computational cost. In contrast, class activation mapping (CAM)-based methods are more efficient and maintain good localization, though they are less faithful to the model’s predictions. These findings highlight significant differences among existing techniques and underscore the importance of task-specific evaluation when selecting XAI methods.

__________________________________________________________________
Diagram showing the concept behind the localization property. The input image includes a red box that defines the region of interest (ROI), marking the area expected to be most relevant to the model’s decision. In this case, the target is the object “train.” After inference, an explanation map is generated. The relevance scores within the ROI ($k$ pixels) are sorted and compared with the top $k$ scores across the entire explanation map. An XAI method with strong localization should assign the highest relevance scores to the ROI.

Evaluation results from EODEF for three XAI methods: D-CLOSE, G-CAME, and D-RISE, applied to YOLOX and Faster R-CNN on the MS COCO and PASCAL VOC datasets. Results are reported across the three core dimensions: faithfulness, localization, and complexity.

Despite the widespread use of XAI techniques for analyzing DNNs in classification and segmentation, their application to object detection remains limited due to challenges in flexibility, computational efficiency, and adaptability \cite{8689279}. According to \cite{nguyen2024efficientconciseexplanationsobject}, XAI methods for object detection can be broadly divided into region-based and CAM-based saliency approaches. Region-based methods evaluate the contribution of specific image regions by masking inputs and analyzing the resulting changes in output. Notable examples include LIME \cite{10.1145/2939672.2939778} and RISE \cite{petsiuk2018riserandomizedinputsampling}, with object detection adaptations such as SODEx \cite{make3030033}, which tailors LIME to focus on bounding boxes, D-RISE \cite{Petsiuk_2021_CVPR}, which optimizes score computations for random masks, and D-CLOSE \cite{pmlr-v222-truong24a}, which employs multi-level segmentation to improve precision and consistency. These methods are intuitive and require no detailed understanding of the model architecture. On the other hand, CAM-based approaches, such as GradCAM \cite{Selvaraju_2017_ICCV} and its variants, generate saliency maps using feature maps and partial derivatives, offering computational efficiency but often producing less meaningful results for object detection. Moreover, these techniques are primarily designed for classification tasks and lack specialized adaptations for object detection. The recently developed G-CAME \cite{nguyen2024efficientconciseexplanationsobject} has been demonstrated to provide stable and efficient explanations for both one-stage and two-stage object detection models, effectively overcoming the limitations of earlier methods.

Although XAI techniques are widely applicable, their evaluation remains inconsistent and often lacks standardized procedures \cite{ijcai2023p747,arya2019explanationdoesfitall}. This problem arises mainly from the subjective nature of assessment criteria and the methodological diversity in current practices. In many cases, formal evaluation procedures are absent, prompting researchers to develop ad hoc strategies tailored to specific models, datasets, or use cases \cite{app12199423}. As a result, it becomes difficult to compare or reproduce findings across studies, limiting progress toward reliable and generalizable explanation methods. To address this issue, various initiatives have been proposed. For example, Quantus, an open-source toolkit \cite{hedstrom2023quantus}, provides a collection of computational metrics for assessing various properties of explanation methods. Additionally, several studies aim to clarify evaluation processes \cite{ijcai2023p747,10.1145/3583558}, while others propose practical guidelines to support evaluation design \cite{10.1145/3387166,arya2019explanationdoesfitall}. Nonetheless, a unified and complete evaluation framework for XAI methods in object detection is still lacking, and no clear consensus has been reached across existing approaches \cite{nguyen2023towards,MORADI2024109183,10297629}.

Explainable Artificial Intelligence (XAI) methods for interpreting object detection models remain an emerging area, with no established consensus on systematic evaluation. This lack of standardization complicates both the comparison of methods and the selection of suitable techniques. To address this, we introduce the \textit{Object Detection Explainable AI Evaluation} (ODExAI), a structured system to evaluate XAI methods for object detection models. ODExAI supports the selection of explanation techniques based on three key criteria: localization accuracy, faithfulness to the model’s predictions, and computational complexity. To validate the framework, we evaluate several XAI methods using two widely adopted object detection models and standard benchmark datasets. Results show that region-based methods perform well in both localization and faithfulness but require higher computational cost. In contrast, class activation mapping (CAM)-based methods are more efficient and provide good localization but are less faithful. These findings reveal significant differences among existing techniques and highlight the need for task-specific evaluation when choosing XAI methods. Our implementation and evaluation benchmarks are publicly available at: \url{https://github.com/Analytics-Everywhere-Lab/odexai}.

%%%%%%%%%%%%%%%%%%%%%%%%%%%%% Final
\subsection{Benchmark Datasets}
Recognizing the importance of data in explaining, analyzing, and comparing models, we select two widely used benchmark datasets for object detection in this study as follows:
\begin{enumerate}
    \item \textbf{MS COCO 2017} \cite{10.1007/978-3-319-10602-1_48} comprises 123,287 images, with 118,287 for training and 5,000 for validation, spanning 80 object categories including people, animals, vehicles, and everyday items. Images contain complex scenes with multiple instances, often varying in scale, position, occlusion, and background. Its diversity, dense layouts, and real-world complexity make it a standard benchmark for evaluating models in unconstrained settings.

    \item \textbf{PASCAL VOC 2012} \cite{pascal-voc-2012} includes 11,530 images with detailed annotations spanning 20 object classes, such as aeroplane, bicycle, dog, and person. It covers diverse indoor and outdoor scenes, with objects appearing under varied viewpoints, lighting conditions, and background clutter. Its controlled design and consistent annotation quality make it a reliable benchmark for model validation and comparative analysis.
\end{enumerate}



\subsection{Object Detection Models}
To enhance generalizability, this study employs two well-established object detection models: one from the two-stage family and one from the single-stage category. Brief descriptions of both models are provided below.

    \begin{enumerate}
    \item\textbf{Faster R-CNN} \cite{ren2016fasterrcnnrealtimeobject} is a two-stage detector that combines a Region Proposal Network (RPN) with a shared backbone to generate class-agnostic proposals using predefined anchors. These proposals are refined through ROI pooling, classification, and bounding box regression. The model is widely adopted for its high detection accuracy.
    
    \item\textbf{YOLOX} \cite{ge2021yoloxexceedingyoloseries} represents single-stage detectors and introduces several key improvements over previous YOLO variants, including an anchor-free design, a decoupled head for separate classification and regression, and a dynamic label assignment strategy (SimOTA). YOLOX uses CSPDarknet \cite{wang2019cspnetnewbackboneenhance} as the backbone and incorporates a PANet \cite{liu2018pathaggregationnetworkinstance} neck for enhanced multi-scale feature aggregation. It achieves a strong balance between accuracy and speed.
    \end{enumerate} 

    The evaluation reveals clear trade-offs among XAI methods for object detection, showing that no single approach satisfies all interpretability needs \cite{padmanabhan2023dextdetectorexplanationtoolkit,Molnar2022}. Region-based methods like D-CLOSE demonstrate strong faithfulness and produce sparse saliency maps, making them suitable for post-hoc auditing, explanation verification, and use cases requiring close alignment with model internals \cite{pmlr-v222-truong24a}. CAM-based methods such as G-CAME offer superior localization with minimal computational cost, favoring real-time, edge, or interactive applications where fast and spatially precise feedback is essential \cite{nguyen2024efficientconciseexplanationsobject}. While D-RISE does not lead in any individual metric, its consistently moderate performance across dimensions makes it a practical choice for robustness evaluation and ensemble-based detection, where explanation diversity and input sensitivity are key \cite{pmlr-v222-truong24a,nguyen2024efficientconciseexplanationsobject}. These findings highlight ODExAI’s value in exposing the trade-offs between region-based and CAM-based approaches and in guiding method selection based on task-specific interpretability goals.

    The evaluation reveals clear trade-offs among XAI methods for object detection, showing that no single approach satisfies all interpretability requirements. Region-based methods like D-CLOSE demonstrate strong faithfulness and produce sparse saliency maps due to their perturbation-based design: they systematically mask input regions and measure changes in model predictions, directly attributing importance to causally influential areas. This yields explanations closely aligned with the model’s decision process, as confirmed by faithfulness metrics and sanity checks, and results in concise, object-focused maps with minimal noise. However, the repeated inference across multiple segmentation levels imposes significant computational overhead, limiting practicality for real-time or resource-constrained applications.

In contrast, CAM-based methods such as G-CAME achieve superior localization and low runtime by using internal feature maps and gradient signals from specific layers to generate saliency maps. This design enables rapid computation and produces highly localized explanations, reflected in strong Pointing Game and Energy-based Pointing Game scores. However, because they rely on aggregated activations rather than direct input perturbations, these methods may miss the exact features responsible for decisions, often leading to more diffuse saliency and lower faithfulness.

D-RISE, while not leading in any single metric, maintains consistently moderate performance across all evaluation dimensions, making it a robust option for ensemble-based detection or sensitivity analysis, where explanation diversity is valuable. These results demonstrate ODExAI’s effectiveness in highlighting method-specific trade-offs and guiding the choice of XAI techniques based on task-specific interpretability goals.

==> sec/Archive/2a_background_archive.txt <==
\section{Background}
% Write something to summarize this section
\subsection{Object Detection Models}
% *** Contents: 
% - Faster-RCNN, YOLO family
% *** Notes:
% - Illustrative figures for the architectures (if have enough space)?
% *** References:
% - Comprehensive summary tables: https://www.sciencedirect.com/science/article/abs/pii/S1051200422004298
% - Comprehensive figure 1 for 1 and 2 stage detectors: https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=8825470
% - Other: https://arxiv.org/pdf/2104.11892
% - Other: https://arxiv.org/pdf/1807.05511#page=3.07

Object detection involves both locating and classifying objects in an image, with rectangular bounding boxes used to mark each object's position and indicate the confidence level of its detection \cite{l1}. Advances in deep learning (DL) and increasing computational power have driven significant progress in this domain. For instance, deep convolutional neural networks (DCNNs), which are known for their strong feature representation capabilities, are now widely employed in object detection models \cite{l2, l3}. Object detection methods can generally be categorized into two types: two-stage and one-stage detectors. The two-stage approach follows the traditional pipeline, first generating region proposals and then classifying them into object categories. On the contrary, the one-stage approach treats object detection as a regression or classification task, using a unified framework to predict both object categories and locations simultaneously \cite{l1, l2, l3, l4}. In the following sections, a variety of notable two-stage and one-stage models will be briefly introduced.

\subsubsection{Two-Stage Detectors}
A two-stage detector, also referred to as a region proposal-based framework, uses a dedicated module to generate region proposals \cite{l5}. In the first stage, the model identifies object proposals in an image, which are then classified and localized in the second stage. While the primary advantage of two-stage detectors is their high detection accuracy, this two-step process often leads to more complex architectures, slower proposal generation, and a lack of global context \cite{l3, l4}. In this paper, we focus on region proposal-based methods such as R-CNN (Region-based Convolutional Neural Network) \cite{l6}, Fast R-CNN \cite{l7}, Faster R-CNN \cite{l8}, and Mask R-CNN \cite{l9}, with further details discussed in the following paragraphs.

\paragraph{\textbf{R-CNN}}
R-CNN \cite{l6}, introduced by Ross Girshick and colleagues in 2014, marked a significant breakthrough in the field of object detection. The architecture operates in three main stages: first, it generates region proposals using selective search; second, each proposed region is resized and passed through a convolutional neural network (CNN) to extract features; and finally, these features are classified using a linear SVM and refined through a bounding box regressor. In experiments on the PASCAL VOC dataset \cite{l10}, R-CNN achieved a substantial improvement in mean Average Precision (mAP) compared to previous methods such as SegDPM \cite{l11} and UVA \cite{l12}. However, the architecture's reliance on separate CNN passes for each region proposal results in significant computational costs and slow inference times. Despite this limitation, R-CNN laid the foundation for more efficient variants, such as Fast R-CNN \cite{l7} and Faster R-CNN \cite{l8}, which addressed the speed and efficiency challenges. 

\paragraph{\textbf{Fast R-CNN}}
Fast R-CNN \cite{l7}, developed by Ross Girshick in 2015, is an improved version of R-CNN that addresses the efficiency issues of its predecessor. The key innovation in Fast R-CNN is the introduction of the Region of Interest (RoI) pooling layer, which allows the entire image to be processed by a convolutional neural network (CNN) in a single forward pass. This significantly reduces computational costs by sharing features across multiple region proposals. After feature extraction, the RoI pooling layer generates fixed-size feature maps for each proposal, which are then fed into fully connected layers for classification and bounding box regression. In experiments on the PASCAL VOC dataset \cite{l10}, Fast R-CNN demonstrated faster training and testing times while achieving similar or better detection accuracy compared to R-CNN. While Fast R-CNN significantly improves computational efficiency, its reliance on external region proposal methods still limits its overall speed. Nonetheless, it set the stage for even faster and more efficient object detection architectures, such as Faster R-CNN \cite{l8}.

\paragraph{\textbf{Faster R-CNN}}
Faster R-CNN \cite{l8}, proposed by Ren et al. in 2015, demonstrated a substantial progress in the object detection area by addressing the bottleneck of external region proposal methods. The core innovation of Faster R-CNN is the Region Proposal Network (RPN), which eliminates the need for processing-heavy techniques like selective search. The RPN is fully integrated into the architecture, sharing convolutional layers with the detection network, and enables real-time region proposal generation by predicting object bounds and objectness scores. Once the proposals are generated, the rest of the process follows the Fast R-CNN approach, with RoI pooling for feature extraction, followed by classification and bounding box refinement. In experiments on datasets such as PASCAL VOC \cite{l10} and MS COCO \cite{l13}, Faster R-CNN achieved state-of-the-art accuracy while dramatically increasing speed compared to Fast R-CNN. Its primary strength lies in its balance of high detection accuracy and efficiency, though it still requires considerable computational resources. Faster R-CNN has since become a foundational model for various improvements and adaptations in object detection tasks.

\paragraph{\textbf{Mask R-CNN}}
Mask R-CNN \cite{l9}, presented by He et al. in 2017, extended the Faster R-CNN architecture to include instance segmentation, enabling the model to predict pixel-level masks for each detected object. The key innovation in Mask R-CNN is the addition of a parallel branch for predicting object masks alongside the existing bounding box regression and classification branches. This new mask branch, applied after the RoI Align operation (an improved version of RoI pooling that preserves spatial alignment), allows the network to generate high-resolution object masks with better accuracy. In experiments on the COCO dataset \cite{l13}, Mask R-CNN delivered state-of-the-art results for both object detection and instance segmentation tasks. The primary strength of Mask R-CNN lies in its ability to perform detection and segmentation simultaneously with high accuracy. However, it is computationally intensive, which can be a limitation in real-time applications. Despite this, Mask R-CNN has become a widely used framework with significant potential for tasks involving detailed object understanding, such as autonomous driving and medical imaging.

\subsubsection{One-Stage Detectors}
One-stage detectors, or one-shot detectors, simplify object detection by removing the region proposal phase, directly predicting both object locations and categories in a single step. This streamlined approach greatly improves detection speed while maintaining decent accuracy, making it well-suited for real-time tasks. Notable examples include YOLO (You Only Look Once) \cite{l14} and SSD (Single Shot Multibox Detector) \cite{l15}. Their end-to-end design enables rapid inference, though this efficiency often comes at the cost of some accuracy, particularly when detecting small objects or dealing with complex scenes.

\paragraph{\textbf{YOLO}}
The original YOLO architecture \cite{l14}, introduced in 2016 by Redmon et al., redefined object detection by framing it as a single regression task. Unlike conventional methods that rely on region proposals, YOLO divides the image into a grid, with each cell simultaneously predicting bounding boxes and class probabilities in one forward pass through the network. This innovative approach enabled YOLO to achieve real-time detection speeds of 45 frames per second. Despite delivering competitive results on the PASCAL VOC dataset \cite{l10}, YOLO faced challenges in accurately localizing small objects and managing complex scenes due to its coarse grid structure. Nonetheless, it marked a significant breakthrough in detection speed, paving the way for future advancements in real-time object detection.\todo[]{You can write 1 paragraph for all YOLO architectures, as there are too many versions of YOLOs}\todo[]{Agree! These are just the full description paragraphs. We will trim/merge them into shorter ones later}

\paragraph{\textbf{SSD}}
SSD \cite{l15}, introduced by Liu et al. in 2016, is a one-stage object detection model designed for high-speed performance with solid accuracy. SSD simplifies the process by bypassing region proposal generation, instead predicting object categories and bounding boxes directly from feature maps at multiple scales. It leverages convolutional layers to generate default boxes with varying aspect ratios, enabling effective detection of objects in different sizes. SSD demonstrated strong performance on the PASCAL VOC \cite{l10}, COCO \cite{l13}, and ILSVRC \cite{l24} datasets, achieving a balanced trade-off between speed and accuracy. However, while SSD performs well in real-time tasks, it faces challenges with detecting smaller objects compared to models like Faster R-CNN.

\paragraph{\textbf{YOLOv2}}
YOLOv2 \cite{l16}, introduced by Joseph Redmon and Ali Farhadi in 2017, refined the original YOLO architecture to enhance both accuracy and speed. A key improvement was the use of batch normalization across all convolutional layers, which stabilized training and increased accuracy. YOLOv2 also adopted anchor boxes, like Faster R-CNN, for more precise bounding box predictions. Additionally, it incorporated a passthrough layer to leverage higher-resolution features in the final prediction. On the COCO dataset \cite{l13}, YOLOv2 surpassed the original YOLO in accuracy while maintaining real-time detection speeds. Despite improvements, challenges remained with detecting small objects. Overall, YOLOv2 strikes a strong balance between speed and accuracy, with the potential for further refinements in handling smaller objects and complex scenes.

\paragraph{\textbf{YOLOv3}}
YOLOv3 \cite{l17}, developed by Joseph Redmon and Ali Farhadi in 2018, introduces several advancements to enhance detection accuracy. The model uses Darknet-53, a new 53-layer convolutional backbone, which is deeper and more powerful for feature extraction than the previous Darknet-19 used in YOLOv2. YOLOv3 also incorporates multi-scale predictions, allowing the model to detect objects at three different scales, improving its ability to handle objects of various sizes. Instead of using softmax for classification, YOLOv3 applies independent logistic classifiers for each class, allowing the model to handle overlapping labels and multi-label classification better. In evaluations on the COCO dataset \cite{l14}, YOLOv3 demonstrated strong performance, achieving results comparable to state-of-the-art detectors like RetinaNet \cite{l18}, while maintaining high-speed inference. Though YOLOv3 is more computationally demanding than its predecessors, it is a highly efficient model, balancing accuracy and speed for real-time object detection.

\paragraph{\textbf{YOLOv4}}
YOLOv4 \cite{l19}, introduced by Bochkovskiy et al. in 2020, brought significant advancements in both speed and accuracy for object detection. YOLOv4 uses CSPDarknet53 as the backbone for feature extraction, improving efficiency while maintaining strong performance. The model incorporates several techniques, such as Bag of Freebies and Bag of Specials, to enhance both training and inference without additional computational cost. Notable additions include the SPP-block (Spatial Pyramid Pooling) \cite{l20} and PAN (Path Aggregation Network) \cite{l21}, which help improve receptive field and feature hierarchy. Tested on the COCO dataset \cite{l14}, YOLOv4 achieved state-of-the-art performance while maintaining real-time detection capabilities. Its main strength is the balance of high-speed inference and strong accuracy, making it a versatile model for practical applications.

\paragraph{\textbf{YOLOv5}}
YOLOv5 \cite{l22}, developed by Glenn Jocher and the team at Ultralytics, was introduced in 2020 with the aim of improving both usability and deployment ease for object detection tasks. Unlike previous versions, YOLOv5 was built using the PyTorch \cite{l23} framework, which simplifies implementation and offers better flexibility for development. YOLOv5 includes several improvements in its architecture, such as auto-learning bounding box anchors and mosaic data augmentation, which enhance the model's ability to generalize and detect objects in various environments. Additionally, YOLOv5 comes in various sizes, from small to large (e.g., YOLOv5s, YOLOv5l), allowing users to balance speed and accuracy according to their hardware constraints. In experiments, YOLOv5 demonstrated high accuracy while being lightweight, making it suitable for a wide range of hardware, including mobile and edge devices.

% \subsection{XAI Methods and Evaluation Metrics for Object Detection Models}



==> sec/Archive/4_methods_metrics_archived.txt <==
\section{XAI Methods and Evaluation Metrics for Object Detection Models}
% Write a brief intro here

\subsection{Survey Methodology}
Describe how we find for XAI methods/metrics for object detection models, count the number of times that metrics being used.

Keyword (XAI methods, metrics, object detection) => how many papers using these metrics, source, year-year (all).

\subsection{Fundamental Concepts and Notations}
This part defines the basic concepts and notations used in our discussion of AI-based technologies. Since XAI methods and evalution metrics often stem from diverse sources with varying terminologies, we establish a unified notation system to ensure consistency and clarity throughout. A summary is provided in \autoref{nota}.

\begin{table*}[ht!]
\centering
\caption{Summary of key concepts and notations}
\label{nota}
\begin{tabularx}{\textwidth}{@{} L{0.3} L{0.3} L{0.4} L{1} @{}}
\toprule
\textbf{Concept} & \textbf{Notation} & \textbf{Expression} & \textbf{Description} \\ \midrule

Input set & \centering $\mathcal{X}$ & $\mathcal{X} = \{\bold{x}_1, \cdots, \bold{x}_n \}$ & The set of all input instances, where each input $\bold{x} \in \mathcal{X}$ can be in the form of text, tabular data, or an image, and is represented as an array for model processing. \\ \addlinespace

Target set & \centering $\mathcal{Y}$ & $\mathcal{Y} = \{y_1, \cdots, y_n \}$ & The set of all target values or labels, where each $y \in \mathcal{Y}$ represents the ground truth for an input $\bold{x} \in \mathcal{X}$, and  can be in scalar or array form, depending on the nature of the task. \\ \addlinespace

Output set & \centering $\hat{\mathcal{Y}}$ & $\hat{\mathcal{Y}} = \{\hat{y}_1, \cdots, \hat{y}_n \}$ & The set of all output values, where each $\hat{y} \in \hat{\mathcal{Y}}$ corresponds to the model's output for an input $\bold{x} \in \mathcal{X}$, and  can be in scalar or array form, depending on the nature of the task. \\ \addlinespace

Explainer & \centering $e$ & $e: \mathcal{X} \rightarrow \mathcal{E}$ & The mapping $e: \mathcal{X} \rightarrow \mathcal{E}$ defines an explanation function, where each input $\bold{x} \in \mathcal{X}$ is mapped to a generated explanation $e(\bold{x}) \in \mathcal{E}$. This explanation provides insights, such as feature importance or decision logic, to clarify how the model responds to each input. \\ \addlinespace

Predictor & \centering $f$ & $f: \mathcal{X} \rightarrow \hat{\mathcal{Y}}$ & The mapping $f: \mathcal{X} \rightarrow \hat{\mathcal{Y}}$ defines a prediction function, where each input $\bold{x} \in \mathcal{X}$ is mapped to a predicted output $\hat{y} \in \hat{\mathcal{Y}}$. The function is trained to approximate the true target $y \in \mathcal{Y}$ for a specific learning task. \\ \addlinespace

Bounding box & \centering $\bold{b}$ & $\bold{b}=\left[\bold{L}, O, \hat{y} \right]$ & Represents a bounding box proposal where $\bold{L}$ denotes the coordinates (e.g., top-left and bottom-right corners), $O$ is the objectness score indicating the confidence that an object is present, and $\hat{y}$ is the predicted class label associated with the bounding box. \\ \addlinespace

\bottomrule
\end{tabularx}
\end{table*}

(same post-modeling, local, posthoc => explain) => pre/in-/post, local/global... 
\subsection{XAI Methods}
% Write a brief intro here

\subsubsection{Perturbation-based}
...
\begin{enumerate}
    \item D-RISE:

    \item D-CLOSE:

    \item BSED: % https://www.researchgate.net/publication/379966671_BSED_Baseline_Shapley-Based_Explainable_Detector
    
    \item FSOD: % https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=10445187

\end{enumerate}

\subsubsection{Gradient-based}
...
\begin{enumerate}
    \item LRP: % https://www.maxdreyer.de/static/xai_comparison_dreyer-b5704c4c44a709e1a9e37cd9173e85ae.pdf#page=4.69
    \item DeepLIFT: % https://www.maxdreyer.de/static/xai_comparison_dreyer-b5704c4c44a709e1a9e37cd9173e85ae.pdf#page=4.69
\end{enumerate}

\subsubsection{CAM-based}
...
\begin{enumerate}
    \item ODAM: % https://github.com/Cyang-Zhao/ODAM CAM-based
    \item G-CAME:
    \item SS-GradCAM: % https://ieeexplore.ieee.org/abstract/document/9897350
    \item SS-GradCAM++: % https://openaccess.thecvf.com/content/CVPR2024W/XAI4CV/html/Yamauchi_Spatial_Sensitive_Grad-CAM_Improved_Visual_Explanation_for_Object_Detectors_via_CVPRW_2024_paper.html
\end{enumerate}


\subsection{XAI Evaluation Metrics}
\subsubsection{Faithfulness}
% Sanity check: https://arxiv.org/pdf/2306.02424#page=1.63 -> Done
% Decrease/Increase:
% Deletion/Insertion:

\paragraph{Sanity Check}
The Sanity Check metric \cite{NEURIPS2018_294a8ed2, padmanabhan2023sanitycheckssaliencymethods} evaluates the reliability of saliency-based explanations in deep learning models. Originally developed for general saliency evaluations, it was later adapted for object detection tasks. The metric consists of two tests. The Model Randomization Test evaluates whether saliency maps are sensitive to changes in model parameters. It qualitatively compares maps from a trained model ($\bold{S}_T$) and a model with randomized weights ($\bold{S}_R$) using the Structural Similarity Index Measure (SSIM), defined as
\begin{align}
\text{SSIM}(S_{\text{T}}, S_{\text{R}}) = \frac{(2\mu_S\mu_T + C_1)(2\sigma_{ST} + C_2)}{(\mu_S^2 + \mu_T^2 + C_1)(\sigma_S^2 + \sigma_T^2 + C_2)},
\end{align}
where $\mu_S$, $\mu_T$ represent the mean pixel intensities of $\bold{S}_T$ and $\bold{S}_R$; $\sigma_S^2$, $\sigma_T^2$ are the variances; $\sigma_{ST}$  denotes the covariance; and $C_1$, $C_2$ are constants for numerical stability. A low SSIM score indicates high sensitivity, meaning the explanation method effectively reflects model parameters. The Data Randomization Test assesses whether saliency maps distinguish between models trained on correct labels and those trained on random labels. It qualitatively examines the maps for differences in focus, texture, and intensity. If the maps from both cases are similar, the explanation method is considered ineffective, as it fails to capture meaningful input-label relationships.

\paragraph{Deletion and Insertion}
The "Deletion and Insertion" metrics \cite{deletion} evaluate the quality of saliency maps by measuring their ability to identify regions critical for a model's prediction. In the Deletion metric, pixels ranked as most important in the saliency map are progressively removed from the input image, and the drop in the target class probability is recorded. Conversely, the Insertion metric adds important pixels back to a blurred baseline image, recording the rise in the target probability. Both metrics generate a curve of probability versus pixel fraction, and the area under the curve (AUC) serves as the performance measure. A lower AUC in Deletion and a higher AUC in Insertion indicate better explanation quality.

\paragraph{D-Deletion}
The D-Deletion metric \cite{ddeletion} extends the standard Deletion metric \cite{deletion} by adding spatial localization, making it more effective for object detection tasks. The metric operates on image data, specifically targeting inputs in the form of saliency maps generated by object detection models. As a result, it is compatible with saliency-based XAI methods. Mathematically, D-Deletion is defined as:
\begin{align}
\text{D-Deletion}(\bold{x}, \bold{S}, y) = \text{AUC} \left( \left\{ \max_{\bold{b}_j^k} \left[ O_j^k \cdot \mathbb{I}(\hat{y}_j^k = y) \cdot \mathbb{I}(\text{IoU}(\bold{b}, \bold{b}_j^k) > \gamma) \right] \right\}_{k=1}^{K} \right),
\end{align}
where
\begin{itemize}
    \item $\bold{S}$ identifies the saliency map produced by an XAI method;
    \item $\text{AUC}(\cdot)$ is the Area Under the Curve metric;
    \item $K$ represents the total number of deletion steps;
    \item $j$ is the index of a predicted bounding box at masking step $k$;
    \item $\mathbb{I}(\hat{y}_j^k = y)$ functions as an indicator, returning 1 if the predicted class $\hat{y}_j^k$ matches the target class $y$, and 0 otherwise, and;
    \item $\mathbb{I}(\text{IoU}(\bold{b}, \bold{b}_j^k) > \gamma)$ acts as an indicator that equals 1 if the IoU between the ground truth box $\bold{b}_j^k$ and the detected box $\bold{b}$ exceeds the threshold $\gamma$, and 0 otherwise.
\end{itemize}
The D-Deletion metric works as follows: the most influential pixels identified by a saliency map are progressively masked out. After each deletion, the model re-evaluates the masked image to produce updated bounding box predictions. The metric considers only bounding boxes that match the target class and have an Intersection over Union (IoU) above a specified threshold with the ground truth box. At each step, it tracks the highest confidence score among these bounding boxes, and the area under the curve (AUC) of these scores measures the drop in confidence. A lower AUC indicates that the masked regions were critical for both classification and localization, thus validating the accuracy of the saliency map.

\subsubsection{Localization}
%... (known as Plausibility)
%Pointing Game (PG) -> Done
%Energy-based Pointing Game (EBPG) -> Done
% IoU (maybe they call VEA in this paper: https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=\&arnumber=10445187) -> Done
\paragraph{Pointing Game}
The Pointing Game metric \cite{pointinggame} assesses the spatial localization performance of XAI techniques, independently of the model’s classification accuracy. It is particularly useful in weakly supervised object localization tasks, where ground-truth bounding boxes are available. This metric is model-agnostic, making it applicable to a wide range of architectures, such as VGG16 \cite{vgg16} and GoogleNet \cite{ggnet}. However, it is especially tailored for saliency-based XAI methods. The core idea is to evaluate whether the highest activation point in the saliency map falls within the ground-truth bounding box of the target object. The accuracy of the Pointing Game is calculated as
\begin{align}
\text{Accuracy} = \displaystyle \frac{\# \text{hits}}{\#\text{hits} + \# \text{misses}}.
\end{align}
A "hit" is counted if the highest activation point falls within the ground-truth bounding box of the target object; otherwise, it is a "miss." The accuracy score is averaged over all evaluated categories.

\paragraph{Energy-based Pointing Game (EBPG)}
The EBPG metric \cite{wang2020score} evaluates the quality of saliency maps produced by XAI methods in object detection models. Its purpose is to assess how well the saliency map identifies the regions in the image that contain the object of interest. The input to EBPG includes a saliency map and ground truth bounding boxes. The output is a score between 0 and 1, where a higher score indicates  better localization accuracy.

EBPG works by calculating the fraction of the saliency values within the bounding box relative to the total saliency across the entire image. Mathematically, it is defined as:
\begin{align}
\text{EBPG} =\displaystyle \frac{\sum_{(i, j) \in \bold{b}} S_{\bold{x}, \hat{y}}(i, j)}{\sum_{(i, j) \in \bold{b}} S_{\bold{x}, \hat{y}}(i, j) + \sum_{(i, j) \notin \bold{b}} S_{\bold{x}, \hat{y}}(i, j)},
\end{align}
where
\begin{itemize}
    \item $S_{\bold{x}, \hat{y}}(i, j)$ denotes the saliency score at pixel $(i, j)$;
    \item $\sum_{(i, j) \in \bold{b}} S_{\bold{x}, \hat{y}}(i, j)$ represents the total sum of saliency values inside the bounding box, and;
    \item $\sum_{(i, j) \notin \bold{b}} S_{\bold{x}, \hat{y}}(i, j)$ indicates the total sum of saliency values outside the bounding box.
\end{itemize}

\paragraph{Visual Explanation Accuracy (VEA)}
The VEA metric \cite{oramas2018visual} evaluates how well an explanation method identifies important regions by comparing saliency maps to ground-truth masks. A threshold is applied to the saliency map to isolate high-importance areas, and the Intersection over Union (IoU) is calculated between these thresholded regions and the ground-truth mask. This process is repeated for a range of thresholds, with IoU values plotted against the thresholds to form a curve. The overall performance is summarized by the area under this curve (AUC).

\subsubsection{Robustness}
... (optional/mostly for classification)

\subsubsection{Complexity}
... (optional)
% Running time: 

\subsubsection{Randomization}
... (optional)





% Include a table for each XAI method, public code?, category, published year, used metrics, categories... (same post-modeling, local, posthoc, images data...)


==> sec/Archive/material.txt <==
Evaluation Metrics in Explainable Artificial Intelligence (XAI): https://link.springer.com/chapter/10.1007/978-3-031-20319-0_30#Sec2



==> sec/Archive/old_ref.txt <==
% Object Detection Models
@misc{l1,
      title={Object Detection with Deep Learning: A Review}, 
      author={Zhong-Qiu Zhao and Peng Zheng and Shou-tao Xu and Xindong Wu},
      year={2019},
      eprint={1807.05511},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1807.05511}, 
}

@ARTICLE{l2,
  author={Jiao, Licheng and Zhang, Fan and Liu, Fang and Yang, Shuyuan and Li, Lingling and Feng, Zhixi and Qu, Rong},
  journal={IEEE Access}, 
  title={A Survey of Deep Learning-Based Object Detection}, 
  year={2019},
  volume={7},
  number={},
  pages={128837-128868},
  keywords={Deep learning;Training data;Image classification;Transportation;Object detection;Detectors;Computer architecture;Computer vision;Pipelines;Classification;deep learning;localization;object detection;typical pipelines},
  doi={10.1109/ACCESS.2019.2939201}}

@article{l3,
title = {A comprehensive review of object detection with deep learning},
journal = {Digital Signal Processing},
volume = {132},
pages = {103812},
year = {2023},
issn = {1051-2004},
doi = {https://doi.org/10.1016/j.dsp.2022.103812},
url = {https://www.sciencedirect.com/science/article/pii/S1051200422004298},
author = {Ravpreet Kaur and Sarbjeet Singh},
keywords = {Computer vision, Deep convolutional neural network, Object detection, Deep learning, Conventional methods},
abstract = {In the realm of computer vision, Deep Convolutional Neural Networks (DCNNs) have demonstrated excellent performance. Video Processing, Object Detection, Image Segmentation, Image Classification, Speech Recognition and Natural Language Processing are some of the application areas of CNN. Object detection is the most crucial and challenging task of computer vision. It has numerous applications in the field of security, military, transportation and medical sciences. In this review, object detection and its different aspects have been covered in detail. With the gradual increase in the evolution of deep learning algorithms for detecting objects, a significant improvement in the performance of object detection models has been observed. However, this does not imply that the conventional object detection methods, which had been evolving for decades prior to the emergence of deep learning, had become outdated. There are some cases where conventional methods with global features are superior choice. This review paper starts with a quick overview of object detection followed by object detection frameworks, backbone convolutional neural network, and an overview of common datasets along with the evaluation metrics. Object detection problems and applications are also studied in detail. Some future research challenges in designing deep neural networks are discussed. Lastly, the performance of object detection models on PASCAL VOC and MS COCO datasets is compared and conclusions are drawn.}
}

@misc{l4,
      title={A Survey of Modern Deep Learning based Object Detection Models}, 
      author={Syed Sahil Abbas Zaidi and Mohammad Samar Ansari and Asra Aslam and Nadia Kanwal and Mamoona Asghar and Brian Lee},
      year={2021},
      eprint={2104.11892},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2104.11892}, 
}

@article{l5,
  title={Deep learning for generic object detection: A survey},
  author={Liu, Li and Ouyang, Wanli and Wang, Xiaogang and Fieguth, Paul and Chen, Jie and Liu, Xinwang and Pietik{\"a}inen, Matti},
  journal={International journal of computer vision},
  volume={128},
  pages={261--318},
  year={2020},
  publisher={Springer}
}

@inproceedings{l6,
  title={Rich feature hierarchies for accurate object detection and semantic segmentation},
  author={Girshick, Ross and Donahue, Jeff and Darrell, Trevor and Malik, Jitendra},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={580--587},
  year={2014}
}

@misc{l7,
      title={Fast R-CNN}, 
      author={Ross Girshick},
      year={2015},
      eprint={1504.08083},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1504.08083}, 
}

@article{l8,
  title={Faster R-CNN: Towards real-time object detection with region proposal networks},
  author={Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={39},
  number={6},
  pages={1137--1149},
  year={2016},
  publisher={IEEE}
}

@misc{l9,
      title={Mask R-CNN}, 
      author={Kaiming He and Georgia Gkioxari and Piotr Dollár and Ross Girshick},
      year={2018},
      eprint={1703.06870},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1703.06870}, 
}

@article{l10,
  title={The pascal visual object classes (voc) challenge},
  author={Everingham, Mark and Van Gool, Luc and Williams, Christopher KI and Winn, John and Zisserman, Andrew},
  journal={International journal of computer vision},
  volume={88},
  pages={303--338},
  year={2010},
  publisher={Springer}
}

@inproceedings{l11,
  title={Bottom-up segmentation for top-down detection},
  author={Fidler, Sanja and Mottaghi, Roozbeh and Yuille, Alan and Urtasun, Raquel},
  booktitle={Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition},
  pages={3294--3301},
  year={2013}
}

@article{l12,
  title={Selective search for object recognition},
  author={Uijlings, Jasper RR and Van De Sande, Koen EA and Gevers, Theo and Smeulders, Arnold WM},
  journal={International journal of computer vision},
  volume={104},
  pages={154--171},
  year={2013},
  publisher={Springer}
}

@inproceedings{l13,
  title={Microsoft coco: Common objects in context},
  author={Lin, Tsung-Yi and Maire, Michael and Belongie, Serge and Hays, James and Perona, Pietro and Ramanan, Deva and Doll{\'a}r, Piotr and Zitnick, C Lawrence},
  booktitle={Computer Vision--ECCV 2014: 13th European Conference, Zurich, Switzerland, September 6-12, 2014, Proceedings, Part V 13},
  pages={740--755},
  year={2014},
  organization={Springer}
}

@INPROCEEDINGS{l14,
  author={Redmon, Joseph and Divvala, Santosh and Girshick, Ross and Farhadi, Ali},
  booktitle={2016 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)}, 
  title={You Only Look Once: Unified, Real-Time Object Detection}, 
  year={2016},
  volume={},
  number={},
  pages={779-788},
  keywords={Computer architecture;Microprocessors;Object detection;Training;Real-time systems;Neural networks;Pipelines},
  doi={10.1109/CVPR.2016.91}}

@InProceedings{l15,
author="Liu, Wei
and Anguelov, Dragomir
and Erhan, Dumitru
and Szegedy, Christian
and Reed, Scott
and Fu, Cheng-Yang
and Berg, Alexander C.",
editor="Leibe, Bastian
and Matas, Jiri
and Sebe, Nicu
and Welling, Max",
title="SSD: Single Shot MultiBox Detector",
booktitle="Computer Vision -- ECCV 2016",
year="2016",
publisher="Springer International Publishing",
address="Cham",
pages="21--37",
abstract="We present a method for detecting objects in images using a single deep neural network. Our approach, named SSD, discretizes the output space of bounding boxes into a set of default boxes over different aspect ratios and scales per feature map location. At prediction time, the network generates scores for the presence of each object category in each default box and produces adjustments to the box to better match the object shape. Additionally, the network combines predictions from multiple feature maps with different resolutions to naturally handle objects of various sizes. SSD is simple relative to methods that require object proposals because it completely eliminates proposal generation and subsequent pixel or feature resampling stages and encapsulates all computation in a single network. This makes SSD easy to train and straightforward to integrate into systems that require a detection component. Experimental results on the PASCAL VOC, COCO, and ILSVRC datasets confirm that SSD has competitive accuracy to methods that utilize an additional object proposal step and is much faster, while providing a unified framework for both training and inference. For {\$}{\$}300 {\backslash}times 300{\$}{\$}300{\texttimes}300input, SSD achieves 74.3 {\%} mAP on VOC2007 test at 59 FPS on a Nvidia Titan X and for {\$}{\$}512 {\backslash}times 512{\$}{\$}512{\texttimes}512input, SSD achieves 76.9 {\%} mAP, outperforming a comparable state of the art Faster R-CNN model. Compared to other single stage methods, SSD has much better accuracy even with a smaller input image size. Code is available at https://github.com/weiliu89/caffe/tree/ssd.",
isbn="978-3-319-46448-0"
}

@misc{l16,
      title={YOLO9000: Better, Faster, Stronger}, 
      author={Joseph Redmon and Ali Farhadi},
      year={2016},
      eprint={1612.08242},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1612.08242}, 
}

@misc{l17,
      title={YOLOv3: An Incremental Improvement}, 
      author={Joseph Redmon and Ali Farhadi},
      year={2018},
      eprint={1804.02767},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1804.02767}, 
}

@misc{l18,
      title={Focal Loss for Dense Object Detection}, 
      author={Tsung-Yi Lin and Priya Goyal and Ross Girshick and Kaiming He and Piotr Dollár},
      year={2018},
      eprint={1708.02002},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1708.02002}, 
}

@misc{l19,
      title={YOLOv4: Optimal Speed and Accuracy of Object Detection}, 
      author={Alexey Bochkovskiy and Chien-Yao Wang and Hong-Yuan Mark Liao},
      year={2020},
      eprint={2004.10934},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2004.10934}, 
}

@article{l20,
  title={Spatial pyramid pooling in deep convolutional networks for visual recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={37},
  number={9},
  pages={1904--1916},
  year={2015},
  publisher={IEEE}
}

@inproceedings{l21,
  title={Path aggregation network for instance segmentation},
  author={Liu, Shu and Qi, Lu and Qin, Haifang and Shi, Jianping and Jia, Jiaya},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={8759--8768},
  year={2018}
}

@misc{l22,
  title = {Ultralytics YOLOv5},
  author = {Glenn Jocher},
  year = {2020},
  version = {7.0},
  license = {AGPL-3.0},
  url = {https://github.com/ultralytics/yolov5},
  doi = {10.5281/zenodo.3908559},
  orcid = {0000-0001-5950-6979}
}

@incollection{l23,
title = {PyTorch: An Imperative Style, High-Performance Deep Learning Library},
author = {Paszke, Adam and Gross, Sam and Massa, Francisco and Lerer, Adam and Bradbury, James and Chanan, Gregory and Killeen, Trevor and Lin, Zeming and Gimelshein, Natalia and Antiga, Luca and Desmaison, Alban and Kopf, Andreas and Yang, Edward and DeVito, Zachary and Raison, Martin and Tejani, Alykhan and Chilamkurthy, Sasank and Steiner, Benoit and Fang, Lu and Bai, Junjie and Chintala, Soumith},
booktitle = {Advances in Neural Information Processing Systems 32},
pages = {8024--8035},
year = {2019},
publisher = {Curran Associates, Inc.},
url = {http://papers.neurips.cc/paper/9015-pytorch-an-imperative-style-high-performance-deep-learning-library.pdf}
}

@article{l24,
Author = {Olga Russakovsky and Jia Deng and Hao Su and Jonathan Krause and Sanjeev Satheesh and Sean Ma and Zhiheng Huang and Andrej Karpathy and Aditya Khosla and Michael Bernstein and Alexander C. Berg and Li Fei-Fei},
Title = {{ImageNet Large Scale Visual Recognition Challenge}},
Year = {2015},
journal   = {International Journal of Computer Vision (IJCV)},
doi = {10.1007/s11263-015-0816-y},
volume={115},
number={3},
pages={211-252}
}

% XAI metric
@misc{ddeletion,
      title={On the Black-box Explainability of Object Detection Models for Safe and Trustworthy Industrial Applications}, 
      author={Alain Andres and Aitor Martinez-Seras and Ibai Laña and Javier Del Ser},
      year={2024},
      eprint={2411.00818},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2411.00818}, 
}

@misc{deletion,
      title={RISE: Randomized Input Sampling for Explanation of Black-box Models}, 
      author={Vitali Petsiuk and Abir Das and Kate Saenko},
      year={2018},
      eprint={1806.07421},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1806.07421}, 
}

@misc{lime,
      title={"Why Should I Trust You?": Explaining the Predictions of Any Classifier}, 
      author={Marco Tulio Ribeiro and Sameer Singh and Carlos Guestrin},
      year={2016},
      eprint={1602.04938},
      archivePrefix={arXiv},
      primaryClass={cs.LG},
      url={https://arxiv.org/abs/1602.04938}, 
}

@misc{drise,
      title={Black-box Explanation of Object Detectors via Saliency Maps}, 
      author={Vitali Petsiuk and Rajiv Jain and Varun Manjunatha and Vlad I. Morariu and Ashutosh Mehra and Vicente Ordonez and Kate Saenko},
      year={2021},
      eprint={2006.03204},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2006.03204}, 
}

@Article{pointinggame,
author={Zhang, Jianming
and Bargal, Sarah Adel
and Lin, Zhe
and Brandt, Jonathan
and Shen, Xiaohui
and Sclaroff, Stan},
title={Top-Down Neural Attention by Excitation Backprop},
journal={International Journal of Computer Vision},
year={2018},
month={Oct},
day={01},
volume={126},
number={10},
pages={1084-1102},
abstract={We aim to model the top-down attention of a convolutional neural network (CNN) classifier for generating task-specific attention maps. Inspired by a top-down human visual attention model, we propose a new backpropagation scheme, called Excitation Backprop, to pass along top-down signals downwards in the network hierarchy via a probabilistic Winner-Take-All process. Furthermore, we introduce the concept of contrastive attention to make the top-down attention maps more discriminative. We show a theoretic connection between the proposed contrastive attention formulation and the Class Activation Map computation. Efficient implementation of Excitation Backprop for common neural network layers is also presented. In experiments, we visualize the evidence of a model's classification decision by computing the proposed top-down attention maps. For quantitative evaluation, we report the accuracy of our method in weakly supervised localization tasks on the MS COCO, PASCAL VOC07 and ImageNet datasets. The usefulness of our method is further validated in the text-to-region association task. On the Flickr30k Entities dataset, we achieve promising performance in phrase localization by leveraging the top-down attention of a CNN model that has been trained on weakly labeled web images. Finally, we demonstrate applications of our method in model interpretation and data annotation assistance for facial expression analysis and medical imaging tasks.},
issn={1573-1405},
doi={10.1007/s11263-017-1059-x},
url={https://doi.org/10.1007/s11263-017-1059-x}
}

@misc{vgg16,
      title={Very Deep Convolutional Networks for Large-Scale Image Recognition}, 
      author={Karen Simonyan and Andrew Zisserman},
      year={2015},
      eprint={1409.1556},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1409.1556}, 
}

@misc{ggnet,
      title={Going Deeper with Convolutions}, 
      author={Christian Szegedy and Wei Liu and Yangqing Jia and Pierre Sermanet and Scott Reed and Dragomir Anguelov and Dumitru Erhan and Vincent Vanhoucke and Andrew Rabinovich},
      year={2014},
      eprint={1409.4842},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1409.4842}, 
}

@inproceedings{alexnet,
 author = {Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {F. Pereira and C.J. Burges and L. Bottou and K.Q. Weinberger},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {ImageNet Classification with Deep Convolutional Neural Networks},
 url = {https://proceedings.neurips.cc/paper_files/paper/2012/file/c399862d3b9d6b76c8436e924a68c45b-Paper.pdf},
 volume = {25},
 year = {2012}
}


@misc{exibackprop,
      title={Top-down Neural Attention by Excitation Backprop}, 
      author={Jianming Zhang and Zhe Lin and Jonathan Brandt and Xiaohui Shen and Stan Sclaroff},
      year={2016},
      eprint={1608.00507},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1608.00507}, 
}

@misc{lrp,
      title={Layer-wise Relevance Propagation for Neural Networks with Local Renormalization Layers}, 
      author={Alexander Binder and Grégoire Montavon and Sebastian Bach and Klaus-Robert Müller and Wojciech Samek},
      year={2016},
      eprint={1604.00825},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1604.00825}, 
}

@misc{cam,
      title={Learning Deep Features for Discriminative Localization}, 
      author={Bolei Zhou and Aditya Khosla and Agata Lapedriza and Aude Oliva and Antonio Torralba},
      year={2015},
      eprint={1512.04150},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1512.04150}, 
}

@article{gradcam,
   title={Grad-CAM: Visual Explanations from Deep Networks via Gradient-Based Localization},
   volume={128},
   ISSN={1573-1405},
   url={http://dx.doi.org/10.1007/s11263-019-01228-7},
   DOI={10.1007/s11263-019-01228-7},
   number={2},
   journal={International Journal of Computer Vision},
   publisher={Springer Science and Business Media LLC},
   author={Selvaraju, Ramprasaath R. and Cogswell, Michael and Das, Abhishek and Vedantam, Ramakrishna and Parikh, Devi and Batra, Dhruv},
   year={2019},
   month=oct, pages={336–359} }

@inproceedings{wang2020score,
  title={Score-CAM: Score-weighted visual explanations for convolutional neural networks},
  author={Wang, Haofan and Wang, Zifan and Du, Mengnan and Yang, Fan and Zhang, Zijian and Ding, Sirui and Mardziel, Piotr and Hu, Xia},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition workshops},
  pages={24--25},
  year={2020}
}

@inproceedings{NEURIPS2018_294a8ed2,
 author = {Adebayo, Julius and Gilmer, Justin and Muelly, Michael and Goodfellow, Ian and Hardt, Moritz and Kim, Been},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {S. Bengio and H. Wallach and H. Larochelle and K. Grauman and N. Cesa-Bianchi and R. Garnett},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {Sanity Checks for Saliency Maps},
 url = {https://proceedings.neurips.cc/paper_files/paper/2018/file/294a8ed24b1ad22ec2e7efea049b8737-Paper.pdf},
 volume = {31},
 year = {2018}
}

@misc{padmanabhan2023sanitycheckssaliencymethods,
      title={Sanity Checks for Saliency Methods Explaining Object Detectors}, 
      author={Deepan Chakravarthi Padmanabhan and Paul G. Plöger and Octavio Arriaga and Matias Valdenegro-Toro},
      year={2023},
      eprint={2306.02424},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2306.02424}, 
}

@inproceedings{NIPS2015_14bfa6bb,
 author = {Ren, Shaoqing and He, Kaiming and Girshick, Ross and Sun, Jian},
 booktitle = {Advances in Neural Information Processing Systems},
 editor = {C. Cortes and N. Lawrence and D. Lee and M. Sugiyama and R. Garnett},
 pages = {},
 publisher = {Curran Associates, Inc.},
 title = {Faster R-CNN: Towards Real-Time Object Detection with Region Proposal Networks},
 url = {https://proceedings.neurips.cc/paper_files/paper/2015/file/14bfa6bb14875e45bba028a21ed38046-Paper.pdf},
 volume = {28},
 year = {2015}
}

@inbook{Liu_2016,
   title={SSD: Single Shot MultiBox Detector},
   ISBN={9783319464480},
   ISSN={1611-3349},
   url={http://dx.doi.org/10.1007/978-3-319-46448-0_2},
   DOI={10.1007/978-3-319-46448-0_2},
   booktitle={Computer Vision – ECCV 2016},
   publisher={Springer International Publishing},
   author={Liu, Wei and Anguelov, Dragomir and Erhan, Dumitru and Szegedy, Christian and Reed, Scott and Fu, Cheng-Yang and Berg, Alexander C.},
   year={2016},
   pages={21–37} }

@misc{tan2020efficientdetscalableefficientobject,
      title={EfficientDet: Scalable and Efficient Object Detection}, 
      author={Mingxing Tan and Ruoming Pang and Quoc V. Le},
      year={2020},
      eprint={1911.09070},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1911.09070}, 
}

@misc{springenberg2015strivingsimplicityconvolutionalnet,
      title={Striving for Simplicity: The All Convolutional Net}, 
      author={Jost Tobias Springenberg and Alexey Dosovitskiy and Thomas Brox and Martin Riedmiller},
      year={2015},
      eprint={1412.6806},
      archivePrefix={arXiv},
      primaryClass={cs.LG},
      url={https://arxiv.org/abs/1412.6806}, 
}

@InProceedings{pmlr-v70-sundararajan17a,
  title = 	 {Axiomatic Attribution for Deep Networks},
  author =       {Mukund Sundararajan and Ankur Taly and Qiqi Yan},
  booktitle = 	 {Proceedings of the 34th International Conference on Machine Learning},
  pages = 	 {3319--3328},
  year = 	 {2017},
  editor = 	 {Precup, Doina and Teh, Yee Whye},
  volume = 	 {70},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {06--11 Aug},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v70/sundararajan17a/sundararajan17a.pdf},
  url = 	 {https://proceedings.mlr.press/v70/sundararajan17a.html},
  abstract = 	 {We study the problem of attributing the prediction of a deep network to its input features, a problem previously studied by several other works. We identify two fundamental axioms—Sensitivity and Implementation Invariance that attribution methods ought to satisfy. We show that they are not satisfied by most known attribution methods, which we consider to be a fundamental weakness of those methods. We use the axioms to guide the design of a new attribution method called Integrated Gradients. Our method requires no modification to the original network and is extremely simple to implement; it just needs a few calls to the standard gradient operator. We apply this method to a couple of image models, a couple of text models and a chemistry model, demonstrating its ability to debug networks, to extract rules from a network, and to enable users to engage with models better.}
}

@misc{smilkov2017smoothgradremovingnoiseadding,
      title={SmoothGrad: removing noise by adding noise}, 
      author={Daniel Smilkov and Nikhil Thorat and Been Kim and Fernanda Viégas and Martin Wattenberg},
      year={2017},
      eprint={1706.03825},
      archivePrefix={arXiv},
      primaryClass={cs.LG},
      url={https://arxiv.org/abs/1706.03825}, 
}

@inproceedings{
oramas2018visual,
title={Visual Explanation by Interpretation: Improving Visual Feedback Capabilities of Deep Neural Networks},
author={Jose Oramas and Kaili Wang and Tinne Tuytelaars},
booktitle={International Conference on Learning Representations},
year={2019},
url={https://openreview.net/forum?id=H1ziPjC5Fm},
}

@inproceedings{chattopadhay2018grad,
  title={Grad-cam++: Generalized gradient-based visual explanations for deep convolutional networks},
  author={Chattopadhay, Aditya and Sarkar, Anirban and Howlader, Prantik and Balasubramanian, Vineeth N},
  booktitle={2018 IEEE winter conference on applications of computer vision (WACV)},
  pages={839--847},
  year={2018},
  organization={IEEE}
}

@misc{nguyen2023gcamegaussianclassactivationmapping,
      title={G-CAME: Gaussian-Class Activation Mapping Explainer for Object Detectors}, 
      author={Quoc Khanh Nguyen and Truong Thanh Hung Nguyen and Vo Thanh Khang Nguyen and Van Binh Truong and Quoc Hung Cao},
      year={2023},
      eprint={2306.03400},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2306.03400}, 
}

@InProceedings{Yamauchi_2024_CVPR,
    author    = {Yamauchi, Toshinori},
    title     = {Spatial Sensitive Grad-CAM++: Improved Visual Explanation for Object Detectors via Weighted Combination of Gradient Map},
    booktitle = {Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition (CVPR) Workshops},
    month     = {June},
    year      = {2024},
    pages     = {8164-8168}
}

@INPROCEEDINGS{9897350,
  author={Yamauchi, Toshinori and Ishikawa, Masayoshi},
  booktitle={2022 IEEE International Conference on Image Processing (ICIP)}, 
  title={Spatial Sensitive GRAD-CAM: Visual Explanations for Object Detection by Incorporating Spatial Sensitivity}, 
  year={2022},
  volume={},
  number={},
  pages={256-260},
  keywords={Visualization;Sensitivity;Computational modeling;Focusing;Detectors;Object detection;Feature extraction;XAI;Visual Explanation;Object Detection;Grad-CAM},
  doi={10.1109/ICIP46576.2022.9897350}}

@inproceedings{Petsiuk2021drise,
	author    = {Vitali Petsiuk and
					Rajiv Jain and 
					Varun Manjunatha and
					Vlad I. Morariu and
					Ashutosh Mehra and
					Vicente Ordonez and
					Kate Saenko},
	title     = {Black-Box Explanation of Object Detectors via Saliency Maps},
	booktitle = {Computer Vision and Pattern Recognition (CVPR)},
	year      = {2021}
}


@InProceedings{pmlr-v222-truong24a,
  title = 	 {Towards Better Explanations for Object Detection},
  author =       {Truong, Van Binh and Nguyen, Truong Thanh Hung and Nguyen, Vo Thanh Khang and Nguyen, Quoc Khanh and Cao, Quoc Hung},
  booktitle = 	 {Proceedings of the 15th Asian Conference on Machine Learning},
  pages = 	 {1385--1400},
  year = 	 {2024},
  editor = 	 {Yanıkoğlu, Berrin and Buntine, Wray},
  volume = 	 {222},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {11--14 Nov},
  publisher =    {PMLR},
  pdf = 	 {https://proceedings.mlr.press/v222/truong24a/truong24a.pdf},
  url = 	 {https://proceedings.mlr.press/v222/truong24a.html},
  abstract = 	 {Recent advances in Artificial Intelligence (AI) technology have promoted their use in almost every field. The growing complexity of deep neural networks (DNNs) makes it increasingly difficult and important to explain the inner workings and decisions of the network. However, most current techniques for explaining DNNs focus mainly on interpreting classification tasks. This paper proposes a method to explain the decision for any object detection model called D-CLOSE. To closely track the model’s behavior, we used multiple levels of segmentation on the image and a process to combine them. We performed tests on the MS-COCO dataset with the YOLOX model, which shows that our method outperforms D-RISE and can give a better quality and less noise explanation.}
}

@ARTICLE{10445187,
  author={Kuroki, Michihiro and Yamasaki, Toshihiko},
  journal={IEEE Access}, 
  title={Fast Explanation Using Shapley Value for Object Detection}, 
  year={2024},
  volume={12},
  number={},
  pages={31047-31054},
  keywords={Task analysis;Feature extraction;Image classification;YOLO;Training;Explainable AI;Visualization;Object recognition;Saliency detection;Performance evaluation;Explainable artificial intelligence;object recognition;shapley value},
  doi={10.1109/ACCESS.2024.3369890}}

@ARTICLE{10505291,
  author={Kuroki, Michihiro and Yamasaki, Toshihiko},
  journal={IEEE Access}, 
  title={BSED: Baseline Shapley-Based Explainable Detector}, 
  year={2024},
  volume={12},
  number={},
  pages={57959-57973},
  keywords={Detectors;Feature extraction;Task analysis;Predictive models;Object recognition;Image classification;YOLO;Explainable AI;Explainable artificial intelligence;object recognition;Shapley value},
  doi={10.1109/ACCESS.2024.3391424}}

@misc{kohlbrenner2020bestpracticeexplainingneural,
      title={Towards Best Practice in Explaining Neural Network Decisions with LRP}, 
      author={Maximilian Kohlbrenner and Alexander Bauer and Shinichi Nakajima and Alexander Binder and Wojciech Samek and Sebastian Lapuschkin},
      year={2020},
      eprint={1910.09840},
      archivePrefix={arXiv},
      primaryClass={cs.LG},
      url={https://arxiv.org/abs/1910.09840}, 
}

@misc{dreyer2021xai,
  author       = {Maximilian Dreyer},
  title        = {Comparison of Explainable AI Methods for Object Detection},
  year         = {2021},
  url          = {https://www.maxdreyer.de/static/xai_comparison_dreyer-b5704c4c44a709e1a9e37cd9173e85ae.pdf},
  note         = {Accessed: 2024-12-31}
}

@misc{shrikumar2019learningimportantfeaturespropagating,
      title={Learning Important Features Through Propagating Activation Differences}, 
      author={Avanti Shrikumar and Peyton Greenside and Anshul Kundaje},
      year={2019},
      eprint={1704.02685},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/1704.02685}, 
}

@ARTICLE{10478163,
  author={Zhao, Chenyang and Hsiao, Janet H. and Chan, Antoni B.},
  journal={IEEE Transactions on Pattern Analysis and Machine Intelligence}, 
  title={Gradient-Based Instance-Specific Visual Explanations for Object Specification and Object Discrimination}, 
  year={2024},
  volume={46},
  number={9},
  pages={5967-5985},
  keywords={Detectors;Visualization;Heat maps;Task analysis;Object detection;Predictive models;Transformers;Deep learning;explainable AI;explaining object detection;gradient-based explanation;human eye gaze;instance-level explanation;knowledge distillation;non-maximum suppression;object discrimination;object specification},
  doi={10.1109/TPAMI.2024.3380604}}

@article{Selvaraju_2019,
   title={Grad-CAM: Visual Explanations from Deep Networks via Gradient-Based Localization},
   volume={128},
   ISSN={1573-1405},
   url={http://dx.doi.org/10.1007/s11263-019-01228-7},
   DOI={10.1007/s11263-019-01228-7},
   number={2},
   journal={International Journal of Computer Vision},
   publisher={Springer Science and Business Media LLC},
   author={Selvaraju, Ramprasaath R. and Cogswell, Michael and Das, Abhishek and Vedantam, Ramakrishna and Parikh, Devi and Batra, Dhruv},
   year={2019},
   month=oct, pages={336–359} }

@article{journalpaper,
title = {XEdgeAI: A human-centered industrial inspection framework with data-centric Explainable Edge AI approach},
journal = {Information Fusion},
pages = {102782},
year = {2024},
issn = {1566-2535},
doi = {https://doi.org/10.1016/j.inffus.2024.102782},
url = {https://www.sciencedirect.com/science/article/pii/S1566253524005608},
author = {Hung Truong Thanh Nguyen and Loc Phuc Truong Nguyen and Hung Cao},
keywords = {Explainable Edge AI, Industrial Visual Quality Inspection, Large Vision Language Model},
abstract = {Recent advancements in deep learning have significantly improved visual quality inspection and predictive maintenance within industrial settings. However, deploying these technologies on low-resource edge devices poses substantial challenges due to their high computational demands and the inherent complexity of Explainable AI (XAI) methods. This paper addresses these challenges by introducing a novel XAI-integrated Visual Quality Inspection framework that optimizes the deployment of semantic segmentation models on low-resource edge devices. Our framework incorporates XAI and the Large Vision Language Model to deliver human-centered interpretability through visual and textual explanations to end-users. This is crucial for end-user trust and model interpretability. We outline a comprehensive methodology consisting of six fundamental modules: base model fine-tuning, XAI-based explanation generation, evaluation of XAI approaches, XAI-guided data augmentation, development of an edge-compatible model, and the generation of understandable visual and textual explanations. Through XAI-guided data augmentation, the enhanced model incorporating domain expert knowledge with visual and textual explanations is successfully deployed on mobile devices to support end-users in real-world scenarios. Experimental results showcase the effectiveness of the proposed framework, with the mobile model achieving competitive accuracy while significantly reducing model size. This approach paves the way for the broader adoption of reliable and interpretable AI tools in critical industrial applications, where decisions must be both rapid and justifiable. Our code for this work can be found at https://github.com/Analytics-Everywhere-Lab/vqixai.}
}

@article{JMLR:v24:22-0142,
  author  = {Anna HedstrÃ¶m and Leander Weber and Daniel Krakowczyk and Dilyara Bareeva and Franz Motzkus and Wojciech Samek and Sebastian Lapuschkin and Marina M.-C. HÃ¶hne},
  title   = {Quantus: An Explainable AI Toolkit for Responsible Evaluation of Neural Network Explanations and Beyond},
  journal = {Journal of Machine Learning Research},
  year    = {2023},
  volume  = {24},
  number  = {34},
  pages   = {1--11},
  url     = {http://jmlr.org/papers/v24/22-0142.html}
}

@misc{doshivelez2017rigorousscienceinterpretablemachine,
      title={Towards A Rigorous Science of Interpretable Machine Learning}, 
      author={Finale Doshi-Velez and Been Kim},
      year={2017},
      eprint={1702.08608},
      archivePrefix={arXiv},
      primaryClass={stat.ML},
      url={https://arxiv.org/abs/1702.08608}, 
}

@inproceedings{10.1145/2939672.2939778,
author = {Ribeiro, Marco Tulio and Singh, Sameer and Guestrin, Carlos},
title = {"Why Should I Trust You?": Explaining the Predictions of Any Classifier},
year = {2016},
isbn = {9781450342322},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/2939672.2939778},
doi = {10.1145/2939672.2939778},
abstract = {Despite widespread adoption, machine learning models remain mostly black boxes. Understanding the reasons behind predictions is, however, quite important in assessing trust, which is fundamental if one plans to take action based on a prediction, or when choosing whether to deploy a new model. Such understanding also provides insights into the model, which can be used to transform an untrustworthy model or prediction into a trustworthy one.In this work, we propose LIME, a novel explanation technique that explains the predictions of any classifier in an interpretable and faithful manner, by learning an interpretable model locally varound the prediction. We also propose a method to explain models by presenting representative individual predictions and their explanations in a non-redundant way, framing the task as a submodular optimization problem. We demonstrate the flexibility of these methods by explaining different models for text (e.g. random forests) and image classification (e.g. neural networks). We show the utility of explanations via novel experiments, both simulated and with human subjects, on various scenarios that require trust: deciding if one should trust a prediction, choosing between models, improving an untrustworthy classifier, and identifying why a classifier should not be trusted.},
booktitle = {Proceedings of the 22nd ACM SIGKDD International Conference on Knowledge Discovery and Data Mining},
pages = {1135–1144},
numpages = {10},
keywords = {black box classifier, explaining machine learning, interpretability, interpretable machine learning},
location = {San Francisco, California, USA},
series = {KDD '16}
}


@InProceedings{pmlr-v70-shrikumar17a,
  title = 	 {Learning Important Features Through Propagating Activation Differences},
  author =       {Avanti Shrikumar and Peyton Greenside and Anshul Kundaje},
  booktitle = 	 {Proceedings of the 34th International Conference on Machine Learning},
  pages = 	 {3145--3153},
  year = 	 {2017},
  editor = 	 {Precup, Doina and Teh, Yee Whye},
  volume = 	 {70},
  series = 	 {Proceedings of Machine Learning Research},
  month = 	 {06--11 Aug},
  publisher =    {PMLR},
  pdf = 	 {http://proceedings.mlr.press/v70/shrikumar17a/shrikumar17a.pdf},
  url = 	 {https://proceedings.mlr.press/v70/shrikumar17a.html},
  abstract = 	 {The purported “black box” nature of neural networks is a barrier to adoption in applications where interpretability is essential. Here we present DeepLIFT (Deep Learning Important FeaTures), a method for decomposing the output prediction of a neural network on a specific input by backpropagating the contributions of all neurons in the network to every feature of the input. DeepLIFT compares the activation of each neuron to its `reference activation’ and assigns contribution scores according to the difference. By optionally giving separate consideration to positive and negative contributions, DeepLIFT can also reveal dependencies which are missed by other approaches. Scores can be computed efficiently in a single backward pass. We apply DeepLIFT to models trained on MNIST and simulated genomic data, and show significant advantages over gradient-based methods. Video tutorial: http://goo.gl/qKb7pL code: http://goo.gl/RM8jvH}
}

@misc{klein2025navigatingmazeexplainableai,
      title={Navigating the Maze of Explainable AI: A Systematic Approach to Evaluating Methods and Metrics}, 
      author={Lukas Klein and Carsten T. Lüth and Udo Schlegel and Till J. Bungert and Mennatallah El-Assady and Paul F. Jäger},
      year={2025},
      eprint={2409.16756},
      archivePrefix={arXiv},
      primaryClass={cs.CV},
      url={https://arxiv.org/abs/2409.16756}, 
}

@article{wu2019deep,
  title={A deep neural network improves endoscopic detection of early gastric cancer without blind spots},
  author={Wu, Lianlian and Zhou, Wei and Wan, Xinyue and Zhang, Jun and Shen, Lei and Hu, Shan and Ding, Qianshan and Mu, Ganggang and Yin, Anning and Huang, Xu and others},
  journal={Endoscopy},
  volume={51},
  number={06},
  pages={522--531},
  year={2019},
  publisher={{\copyright} Georg Thieme Verlag KG}
}

@Article{Jia2023,
author={Jia, Xiang
and Tong, Ying
and Qiao, Hongming
and Li, Man
and Tong, Jiangang
and Liang, Baoling},
title={Fast and accurate object detector for autonomous driving based on improved YOLOv5},
journal={Scientific Reports},
year={2023},
month={Jun},
day={15},
volume={13},
number={1},
pages={9711},
abstract={Autonomous driving is an important branch of artificial intelligence, and real-time and accurate object detection is key to ensuring the safe and stable operation of autonomous vehicles. To this end, this paper proposes a fast and accurate object detector for autonomous driving based on improved YOLOv5. First, the YOLOv5 algorithm is improved by using structural re-parameterization (Rep), enhancing the accuracy and speed of the model through training-inference decoupling. Additionally, the neural architecture search method is introduced to cut redundant branches in the multi-branch re-parameterization module during the training phase, which ameliorates the training efficiency and accuracy. Finally, a small object detection layer is added to the network and the coordinate attention mechanism is added to all detection layers to improve the recognition rate of the model for small vehicles and pedestrians. The experimental results show that the detection accuracy of the proposed method on the KITTI dataset reaches 96.1{\%}, and the FPS reaches 202, which is superior to many current mainstream algorithms and effectively improves the accuracy and real-time performance of unmanned driving object detection.},
issn={2045-2322},
doi={10.1038/s41598-023-36868-w},
url={https://doi.org/10.1038/s41598-023-36868-w}
}

@ARTICLE{9092995,
  author={Birogul, Serdar and Temür, Günay and Kose, Utku},
  journal={IEEE Access}, 
  title={YOLO Object Recognition Algorithm and “Buy-Sell Decision” Model Over 2D Candlestick Charts}, 
  year={2020},
  volume={8},
  number={},
  pages={91894-91915},
  keywords={Predictive models;Investment;Time series analysis;Machine learning;Visualization;Object recognition;Data models;YOLO;object detection and classification;decision support systems;deep learning;finance;trend decision},
  doi={10.1109/ACCESS.2020.2994282}}

@INPROCEEDINGS {10266136,
author = { G, Uganya and Sudha, I. and Lakshmanan, V. and Shadrach, Finney Daniel and Krishnammal, P. Muthu and J, Nandhini T },
booktitle = { 2023 3rd International Conference on Pervasive Computing and Social Networking (ICPCSN) },
title = {{ Crime Scene Object Detection from Surveillance Video by using Tiny YOLO Algorithm }},
year = {2023},
volume = {},
ISSN = {},
pages = {654-659},
abstract = { In recent years, law enforcement agencies and security professionals have rewarded much attention to using artificial intelligence for criminal detection based on video surveillance. The ability of deep learning (DL) models to automatically detect and follow prospective offenders saves time and money for law enforcement organization signs by allowing them to understand complicated patterns from data. This helps them conduct in-depth probes and direct their search efforts more precisely. Bladed crimes, such as swords, daggers, knives, and bayonets, and portable firearms, such as pistols, Hand gun or carbines, rifles, Kinfe and machine guns, are often found at crime scenes. In this research, a deep learning based surveillance system is proposed that is capable of identifying the presence of traced objects, such as handguns and knives, and potentially warning authorities of impending danger. Compared to DL-based object identification algorithms like the Enhanced single shot detector (ESSD) ImageNet and FRCNN (Faster Region-based convolutional neural networks), Tiny YOLO has the best real-time detection mean average precision and inference speed. Thus, proposed solution will incorporate YOLO. },
keywords = {Deep learning;Law enforcement;Databases;Biological system modeling;Streaming media;Real-time systems;Inference algorithms},
doi = {10.1109/ICPCSN58827.2023.00114},
url = {https://doi.ieeecomputersociety.org/10.1109/ICPCSN58827.2023.00114},
publisher = {IEEE Computer Society},
address = {Los Alamitos, CA, USA},
month =Jun}

@INPROCEEDINGS{10444225,
  author={Clement, Tobias and Nguyen, Truong Thanh Hung and Abdelaal, Mohamed and Cao, Hung},
  booktitle={2024 IEEE International Conference on Consumer Electronics (ICCE)}, 
  title={XAI-Enhanced Semantic Segmentation Models for Visual Quality Inspection}, 
  year={2024},
  volume={},
  number={},
  pages={1-4},
  keywords={Training;Visualization;Semantic segmentation;Computational modeling;Inspection;User interfaces;Task analysis;Explainable AI;Visual Quality Inspection},
  doi={10.1109/ICCE59016.2024.10444225}}

@inproceedings{10.1145/3290607.3312787,
author = {Eiband, Malin and Buschek, Daniel and Kremer, Alexander and Hussmann, Heinrich},
title = {The Impact of Placebic Explanations on Trust in Intelligent Systems},
year = {2019},
isbn = {9781450359719},
publisher = {Association for Computing Machinery},
address = {New York, NY, USA},
url = {https://doi.org/10.1145/3290607.3312787},
doi = {10.1145/3290607.3312787},
abstract = {Work in social psychology on interpersonal interaction has demonstrated that people are more likely to comply to a request if they are presented with a justification - even if this justification conveys no information. In the light of the many calls for explaining reasoning of interactive intelligent systems to users, we investigate whether this effect holds true for human-computer interaction. Using a prototype of a nutrition recommender, we conducted a lab study (N=30) between three groups (no explanation, placebic explanation, and real explanation). Our results indicate that placebic explanations for algorithmic decision-making may indeed invoke perceived levels of trust similar to real explanations. We discuss how placebic explanations could be considered in future work.},
booktitle = {Extended Abstracts of the 2019 CHI Conference on Human Factors in Computing Systems},
pages = {1–6},
numpages = {6},
keywords = {transparency, intelligent systems, explanations, explainability, XAI},
location = {Glasgow, Scotland Uk},
series = {CHI EA '19}
}

@misc{herman2019promiseperilhumanevaluation,
      title={The Promise and Peril of Human Evaluation for Model Interpretability}, 
      author={Bernease Herman},
      year={2019},
      eprint={1711.07414},
      archivePrefix={arXiv},
      primaryClass={cs.AI},
      url={https://arxiv.org/abs/1711.07414}, 
}

@Article{app12199423,
AUTHOR = {Lopes, Pedro and Silva, Eduardo and Braga, Cristiana and Oliveira, Tiago and Rosado, Luís},
TITLE = {XAI Systems Evaluation: A Review of Human and Computer-Centred Methods},
JOURNAL = {Applied Sciences},
VOLUME = {12},
YEAR = {2022},
NUMBER = {19},
ARTICLE-NUMBER = {9423},
URL = {https://www.mdpi.com/2076-3417/12/19/9423},
ISSN = {2076-3417},
ABSTRACT = {The lack of transparency of powerful Machine Learning systems paired with their growth in popularity over the last decade led to the emergence of the eXplainable Artificial Intelligence (XAI) field. Instead of focusing solely on obtaining highly performing models, researchers also develop explanation techniques that help better understand the system’s reasoning for a particular output. An explainable system can be designed, developed, and evaluated from different perspectives, which enables researchers from different disciplines to work together on this topic. However, the multidisciplinary nature of XAI systems creates new challenges for condensing and structuring adequate methodologies to design and evaluate such systems. This paper presents a survey of Human-centred and Computer-centred methods to evaluate XAI systems. We propose a new taxonomy to categorize XAI evaluation methods more clearly and intuitively. This categorization gathers knowledge from different disciplines and organizes the evaluation methods according to a set of categories that represent key properties of XAI systems. Possible ways to use the proposed taxonomy in the design and evaluation of XAI systems are also discussed, alongside with some concluding remarks and future directions of research.},
DOI = {10.3390/app12199423}
}

@inproceedings{ijcai2024p1025,
  title     = {LangXAI: Integrating Large Vision Models for Generating Textual Explanations to Enhance Explainability in Visual Perception Tasks},
  author    = {Nguyen, Hung and Clement, Tobias and Nguyen, Loc and Kemmerzell, Nils and Truong, Binh and Nguyen, Khang and Abdelaal, Mohamed and Cao, Hung},
  booktitle = {Proceedings of the Thirty-Third International Joint Conference on
               Artificial Intelligence, {IJCAI-24}},
  publisher = {International Joint Conferences on Artificial Intelligence Organization},
  editor    = {Kate Larson},
  pages     = {8754--8758},
  year      = {2024},
  month     = {8},
  note      = {Demo Track},
  doi       = {10.24963/ijcai.2024/1025},
  url       = {https://doi.org/10.24963/ijcai.2024/1025},
}

==> sec/draft.txt <==
D-Deletion original formula:
\begin{align}
\text{D-Deletion}(I, S, C_t) = \text{AuC} \left( \left\{ \max_{\bold{d}_j^k} \left[ O_j^k \cdot \mathbb{I}(C_j^k = C_t) \cdot \mathbb{I}(\text{IoU}(\bold{d}_t, \bold{d}_j^k) > \gamma) \right] \right\}_{k=1}^{K} \right),
\end{align}
where
\begin{itemize}
    \item $I$ represents the input image;
    \item $S$ identifies the saliency map produced by an XAI method;
    \item $C_t$ specifies the target class label being evaluated;
    \item $\bold{d}_j^k$refers to the bounding box proposals generated at each deletion step $k$ after masking critical pixels;
    \item $O_j^k$ indicates the objectness score for the bounding box $\bold{d}_j^k$.
    \item $C_j^k$assigns the predicted class label to the bounding box $\bold{d}_j^k$;
    \item $\bold{d}_t$ designates the ground truth bounding box for the object under consideration;
    \item $\mathbb{I}(C_j^k = C_t)$ functions as an indicator, returning 1 if the predicted class matches the target class $C_j^k$ matches the target class $C_t$, and 0 otherwise;
    \item $\mathbb{I}(\text{IoU}(\bold{d}_t, \bold{d}_j^k) > \gamma)$ acts as an indicator that equals 1 if the IoU between the ground truth box $\bold{d}_j^k$ and the detected box $\bold{d}_t$ exceeds the threshold $\gamma$, and 0 otherwise;
    \item $K$ represents the total number of deletion steps, and;
    \item $\text{AuC}(\cdot)$ is the Area Under the Curve metric, which is used to measures how fast the model's detection confidence drops as key pixels are removed.
\end{itemize}
